The Next Chapter: A Study of Large Language Models in Storytelling

To enhance the quality of generated stories, recent story generation models have been investigating the utilization of higher-level attributes like plots or commonsense knowledge. The application of prompt-based learning with large language models (LLMs), exemplified by GPT-3, has exhibited remarkable performance in diverse natural language processing (NLP) tasks. This paper conducts a comprehensive investigation, utilizing both automatic and human evaluation, to compare the story generation capacity of LLMs with recent models across three datasets with variations in style, register, and length of stories. The results demonstrate that LLMs generate stories of significantly higher quality compared to other story generation models. Moreover, they exhibit a level of performance that competes with human authors, albeit with the preliminary observation that they tend to replicate real stories in situations involving world knowledge, resembling a form of plagiarism.

==> EACL2023RESPONSE.txt <==
Response to Review#1:


%use the following structure:
%>comment
%response

> Why is a lower BLEURT ... indicate fluency/coherence ... 

A higher BLEURT score is more desirable, as you allude to in your question. In Table 2 the BLEURT results are negated, this is what is meant by “opposite value”, we will reword the caption for clarity.

> ... the authors/intended audience of the texts could also explain the lower scores for the reference texts in WritingPrompts

Based on our manual analysis, although the style of WP stories are different from news stories, they aren't exactly informal (stylistically they read like fiction books).

%We agree that these are more informal stories written by the general public, although based on our inspection the language of the stories . They are however very long, and thus will be adversely affected by truncation. This is probably the main reason behind the result disparity, but it is possible that your explanation is also part of this effect.

>  included news stories ... doesn't this also change the type of evaluations...

We'll clarify this better in the revision, but our intent isn't to check whether these story generators can generate faithful news stories, but rather to assess whether they can generate plausible and logically coherent plots in the news domain.

%We included this dataset as a source of long form narratives, although we acknowledge they are not formally “stories”. Despite this they do share many properties with stories, and it’s clear that large LMs can capture this well. We agree that different issues are relevant to news generation, and will add discussion to this effect to the paper.

> See et al. (2019) deserves a mention...

Please see our general response on this.

***
For typos:

> ... metric acronyms ... footnote in the right place ... closing quotations in footnotes

We will fix these issues in the revision.

***


Response to Review#2:

> This paper doesn't add any new insights ... this is not surprising ...

Please see our general response on this.


> Poor Evaluation. I personally think the whole auto evaluation is pointless here.

New automatic evaluation metrics are still being proposed, and our intent is to verify their effectiveness here. 

> Human evaluation has loopholes ... What's the IAA ...

These details are all in the Appendix: More AMT setting/details are given in Appendix C and we did a pilot study to filter workers and explain this in Appendices D and E. The IAA of MTurk and In-house Workers can be found in Appendices F and G. Overall we observed moderate to strong agreement across most measures. We discuss the issues with Turkers, and indeed cite that paper, which motivated the in-house experiment.

> For in-house workers ... shows inherent bias and hence is flawed ...

Any group of workers will have its own inherent bias. The fact that we are seeing consistent results between two very different group of workers suggest that we are finding robust results.

Response to Review#3:

> Not much new insights ... 

Please see our general response on this.

> Analysis of plagiarism ...  doing a Google/Bing search to identify potentially very closely matching outputs.

Great suggestion and we had the same idea - our findings is that it worked quite well for identifying plagiarism issues in CNN/Dailymail, it isn't very useful for the other two domains. We'll discuss these ideas in the revision to expand on the plagiarism section.

> dentifying correct outputs from distractors which datasets like ROC support...

We haven't thought of that, although we'd note that the ability of identify distractor isn't always correlated with generation quality.

> Authors seem to be unfamiliar with relevant past work such as âSee et al...

Please see our general response on this.


#####
General Response:


> No new insights

We acknowledge that previous work has shown that GPT-3 can generate good stories, but as we stressed in our paper, none of these works provide an extensive empirical comparison with recently proposed SOTA story generation models, using both automatic and human evaluation.

> Reference to See et al. (2019)

Our work is very much inspired by See et al. (2019) - in terms of narrative we see our work as a follow up study with the emergence of very large PLMs. Their work is cited throughout our paper (Introduction and Related Work).


#######
Response to Chairs

R2 comments are very condescending and very much not written in a tone that is professional. They not only make strong claims that are not backed up by any elaboration or evidence (e.g. claiming they personally think autometric metrics are pointless without any basis), they have also miscontrued the human evaluation experiments in our paper (by claiming that it is grossly flawed because there are no details, even though we've provided comprehensive details of the experiment in the Appendix).

==> EACL2023REVIEW.txt <==
Review #1
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?

This paper looks at how well few-shot-prompted GPT-3 can generate stories compared to fully trained story generation models. They evaluate stories generated by a range of models according to both automatic (both reference- and reference-free metrics) and human scores. They find that while the automatic metrics do not paint a clear picture, human evaluators prefer GPT-3 generated stories over other generated stories across every dimension.
The strengths of the work are the variety of models, metrics, and datasets used in the study. The paper is generally clear and the claims are supported by the results and discussed well. I also appreciated the additional analysis/discussion of the possibility of plagiarism.

The weaknesses are minor, mainly a few details of the paper that are unclear.

Checkbox: Computationally-aided linguistic analysis
Answer: No
Checkbox: NLP engineering experiment paper
Answer: Yes
Checkbox: Reproduction paper
Answer: No
Checkbox: Position paper
Answer: Yes
Checkbox: Resource paper
Answer: No
Reasons to accept

The paper demonstrates the ability of large language models to generate better stories (according to human evaluators) than fully trained, smaller models in several domains. These results, along with the discussions about the shortcomings of automatic metrics and plagiarism in story generation, will be of interest to those working on story generation.
Reasons to reject

None.
Questions for the Author(s)

-Why is a lower BLEURT score more desirable? How does a lower BLEURT score indicate fluency/coherence? The table 2 caption says, "it takes the opposite value for the present purpose,â which I didn't understand. Could you add more explanation here?
-In addition to the truncation issue, the authors/intended audience of the texts could also explain the lower scores for the reference texts in WritingPrompts, right? Given that these are informal stories written by social media users rather than, e.g., news articles by professional journalists?

-While I like that you included news stories as one of the datasets, doesn't this also change the type of evaluations you would want to run? Faithfulness/accuracy becomes a more important issue. This came up a little bit in section 6, but I think it may be worth discussing earlier, e.g., in the evaluation section.

Missing References

-L062: I don't think you're including GPT-2 in your definition of VLPLM, but I think See et al. (2019) deserves a mention here, as it investigates exactly the same question.
Typos, Grammar, Style, and Presentation Improvements

-In section 4.1, I'd recommend waiting to use the metric acronyms until after you've introduced them.
-Footnote 5: Was this footnote in the right place? I didn't understand what any of this footnote had to do with LEN.

-Some of the closing quotations in footnotes and captions are mismatched (e.g., footnote 5).

Overall Recommendation - Long Paper:	4


Review #2
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?

The paper studies the task of story generation by using GPT3 and several other SOTA baselines on 3 benchmarks ROCStories, Writing Prompt, and CNNDailyMail. They conduct experiments to test if LMs in a few shot can still generate good stories. They measure the quality of the story using automatic evaluation (reference-free and reference-based) and human evaluation using AMT and Inhouse. Their approach shows that GPT3 quality stories are best in terms of both human and automatic evaluation
Strength: Systematic study of story generation using 3 popular benchmarks

Weakness:

1) This paper doesn't add any new insights into story generation. It's already established that GPT3-DaVinci has the capabilities to generate high-quality text including stories. Additionally scaling laws matter and a 175B model has lot of memorization which leads it to generate good stories. So this is not surprising at all

2) Poor Evaluation. I personally think the whole auto evaluation is pointless here

3) Human evaluation has loopholes as well and many details omitted

Checkbox: Computationally-aided linguistic analysis
Answer: No
Checkbox: NLP engineering experiment paper
Answer: Yes
Checkbox: Reproduction paper
Answer: No
Checkbox: Position paper
Answer: Yes
Checkbox: Resource paper
Answer: No
Reasons to accept

Systematic study of story generation using 3 popular benchmarks
Reasons to reject

1) This paper doesn't add any new insights into story generation. It's already established that GPT3-DaVinci has the capabilities to generate high-quality text including stories. Additionally scaling laws matter and a 175B model has a lot of memorization which leads it to generate good stories. So this is not surprising at all
2) Poor Evaluation. I personally think the whole auto evaluation is pointless here. The automatic evaluation metrics cant judge story quality, interestingness, or narrative arc. Fluency is not a bottleneck for LLMs. Same for diversity, sampling algorithms can generate diverse text but that's not telling us anything about story quality

3) Human evaluation has loopholes as well and many details are omitted. Who are these AMT workers? What's their qualification? demographics? Are they native English speakers? Following Karpinska et al (2021) a lot of turkers take v less time to evaluate a significantly longer story, did you guys filter out bad actors? What's the IAA?

4) For in-house workers are they trained to do this task? Proficiency in English does not mean they can judge a story. The hypothesis is that in-house workers are more tolerant of mistakes as they have been exposed to machine-generated text more compared to crowd workers. shows inherent bias and hence is flawed. Why should they give higher scores compared to Turks. Did you try collaborative evaluation like Clark et al (2021) ??

Overall Recommendation - Long Paper:	2


Review #3
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?

The paper studies the use of large pre-trained language models for the task of story generation. They experiment with three different story datasets (ROCStory, WritingPrompts, CNN-News) that differ in several aspects such as style and length. They compare results obtained using in-prompt context learning with GPT-3 against strong baselines. A bunch of automatic metrics (both reference-based and reference-less) are reported. Human evaluation evaluates of stories is conducted on ââthe following dimensions: fluency, coherence, relatedness and interestingness, and logicality/commonsense. GPT-3 outperforms all other methods in most of the comparisons as per human evaluation.
Strengths:

Empirical Analysis: Authors conduct a large number of experiments, reporting automated metrics and human evaluation scores

Systematic evidence that story outputs from large pre-trained language models are of good quality.

Weakness:

Analysis of large language models in story generation: Authors seem to be unfamiliar with relevant past work such as âSee et al. Do Massively Pretrained Language Models Make Better Storytellers?' that analyzed large language models (although older models). Such relevant work could be used to better contextualize the work in the current paper.

More comparisons: A bunch of automated metrics and human evaluation scores are reported. However, the paper misses on reporting certain other important dimensions such as length of sentence, comparison as part of speech, style of outputs, and whether outputs from LLMs are more concrete or more generic, etc.

Checkbox: Computationally-aided linguistic analysis
Answer: No
Checkbox: NLP engineering experiment paper
Answer: Yes
Checkbox: Reproduction paper
Answer: No
Checkbox: Position paper
Answer: Yes
Checkbox: Resource paper
Answer: No
Reasons to accept

Large-scale experiments on the task of story generation
Reasons to reject

Not much new insights (that LLMs outperform pre-LLM baselines in generation tasks is widely known, even though specific large-scale empirical evidence may not be present for all datasets)
Questions for the Author(s)

Analysis of plagiarism: Authors do mention GPT-3 âplagiarizing' from real news articles in case of CNN datasets. However, some more analysis could have been useful -- for example, doing a Google/Bing search to identify potentially very closely matching outputs.
More experiments could be conducted such as identifying correct outputs from distractors which datasets like ROC support. Did authors try such experiments?

Missing References

Do Massively Pretrained Language Models Make Better Storytellers? https://arxiv.org/pdf/1909.10705.pdf
Overall Recommendation - Long Paper:	2.5


